Path planning with Inventory-driven Jump-Point-Search

In many navigational domains the traversability of cells is conditioned on the path taken. This is often the case in video-games, in which a character may need to acquire a certain object (i.e., a key or a flying suit) to be able to traverse specific locations (e.g., doors or high walls). In order for non-player characters to handle such scenarios we present invJPS, an "inventory-driven" pathfinding approach based on the highly successful grid-based Jump-Point-Search (JPS) algorithm. We show, formally and experimentally, that the invJPS preserves JPS's optimality guarantees and its symmetry breaking advantages in inventory-based variants of game maps.

==> data/ASTAR-AVG-0-10.dat <==
DOORS	AVGTIME VARTIME AVGNODES VARNODES
0	0.105590907	0.003339953	4743.135263	4225987.11
1	0.171744392	0.00911161	5947.754667	8671895.026
2	0.252244051	0.026918782	7748.077333	19285245.25
3	0.379547737	0.080601225	10187.91467	43864816.59
4	0.539228456	0.220928328	12866.41867	91751392.66
5	0.887229881	1.651373654	18648.32	459995431.7
6	1.286408471	3.004186153	24280.81733	683921336.3
7	1.839619849	5.389941968	32156.22533	1192954735
8	2.95060892	15.58664324	45424.90867	2711405228
9	4.79548301	338.6024158	67129.852	29545714593
10	7.031807383	238.7985945	95667.70182	30265944503


==> data/ASTAR-BEG-0-10.dat <==
DOORS	AVGTIME VARTIME AVGNODES VARNODES
0	0.105062761	0.002948868	4743.135263	4225987.11
1	0.277084866	0.018405254	9343.05	16195583.32
2	0.772608192	0.15270366	21817.89067	98579236.81
3	2.612866309	2.403335003	59065.60467	949188540.1
4	10.23825212	59.01368582	181160.75	14559881883
5	31.2109061	1042.016366	475819.1086	1.749E+11


==> data/ASTAR-END-0-10.dat <==
DOORS	AVGTIME VARTIME AVGNODES VARNODES
0	0.110024371	0.003079782	4743.135263	4225987.11
1	0.132987418	0.004546166	4715.093333	4086700.825
2	0.129667416	0.003929904	4718.232	4086682.364
3	0.132227019	0.004113558	4725.668667	4086561.085
4	0.137471061	0.004332437	4741.809333	4086022.528
5	0.142509737	0.004609799	4775.455333	4084571.456
6	0.151344562	0.004838136	4844.249333	4081634.684
7	0.161914361	0.005278329	4983.488667	4076836.053
8	0.176596447	0.005592446	5263.844667	4073266.322
9	0.204016528	0.006226314	5826.246667	4093557.54
10	0.256670745	0.00727394	6953.33	4240629.298


==> data/EXP1-A.dat <==
DOORS AVGTIME AVGNODES AVGJPS
0	0.014765151	26.5275 0.014765151
10	0.035798651	27.8025 0.014765151
20	0.04900291	29.2675 0.014765151
30	0.072603397	30.21 0.014765151
40	0.081927041	31.44 0.014765151
50	0.097513739	32.455 0.014765151
60	0.107252975	33.7575 0.014765151
70	0.124580059	34.9375 0.014765151
80	0.136226357	35.785 0.014765151
90	0.186295389	37.15 0.014765151
100	0.198445853	38.2325 0.014765151


==> data/EXP2-JPS.dat <==
doors	normalized circles
1	0.140967236 0.1560531465905383
2	0.153846187 0.17682824229189378
3	0.163026906 0.17810738777334956
4	0.174406265 0.28207285468517823
5	0.183951223 0.28431624962379004
6	0.193001889 0.3618319357106657
7	0.195099809 0.3221394358412252
8	0.199708847 0.3783818629743129
9	0.203825733 0.4047152173381488
10	0.239667418 0.4705764601079079


==> data/EXP3SPEEDUP.dat <==
DOORS	SPEEDUP1 SPEEDUP2 SPEEDUP3
0	5.87296239 6.2351250 6.569362777
1	4.298170374 6.77351558 4.054889556
2	5.360606483 14.863583 3.621555013
3	6.250909306 39.3427563 3.430844519
4	7.119927771 125.3666728 3.337901783
5	9.362824982 315.9640403 3.343240622
6	11.26472167 0 3.10388968
7	13.39137683 0 3.227714647
8	18.02785977 0 3.308728222
9	25.12406612 0 3.290022906
10	30.70145934 0 4.190996498


==> data/EXP3SPEEDUPb.dat <==
DOORS	SPEEDUP1 SPEEDUP2 SPEEDUP3
0	5.87296239 6.2351250 6.569362777
1	4.298170374 6.77351558 4.054889556
2	5.360606483 14.863583 3.621555013
3	6.250909306 39.3427563 3.430844519
4	7.119927771 0 3.337901783
5	9.362824982 0 3.343240622
6	11.26472167 0 3.10388968
7	13.39137683 0 3.227714647
8	18.02785977 0 3.308728222
9	25.12406612 0 3.290022906
10	30.70145934 0 4.190996498


==> data/EXP4-JPS.dat <==
LEN D1 D2 D3 D4 D5 D6 D7 D7 D9 D10 D0
52	0.015726796	0.024897285	0.024221589	0.03156926	0.031521413	0.036326196	0.041528547	0.048092351	0.048449669	0.053553458 0.005894987
62	0.010329966	0.014550557	0.016490531	0.019990246	0.02761792	0.028881695	0.033089823	0.040862439	0.044811688	0.054003718 0.003937114
72	0.021236858	0.027646766	0.031613123	0.043137174	0.051433495	0.056869799	0.069784827	0.073426971	0.086990666	0.093506352 0.006226087
82	0.026039873	0.033510889	0.040146317	0.048504986	0.055386282	0.068062322	0.074499063	0.084927258	0.094325386	0.103935661 0.008809962
92	0.021999629	0.025772886	0.031793445	0.037897495	0.044671489	0.056213201	0.064953605	0.075004294	0.086404599	0.09715734 0.006905529
102	0.028187195	0.037445059	0.043388428	0.051882332	0.060670665	0.068871382	0.085330358	0.095610234	0.107913843	0.119734637 0.010127821
112	0.028886257	0.02988106	0.036863317	0.046200576	0.053364482	0.061277037	0.069883537	0.081765484	0.090157955	0.100451869 0.010835548
122	0.02140307	0.026847101	0.035972761	0.038759122	0.040078946	0.048416715	0.057266975	0.058306449	0.064974732	0.076155039 0.013129465
132	0.031907158	0.042164696	0.055409432	0.067901116	0.080036312	0.093775744	0.10657924	0.123323679	0.137526715	0.152067598 0.013886196
142	0.032259819	0.039290601	0.04821337	0.058405703	0.073031686	0.082580833	0.096979709	0.107184828	0.122529035	0.138748224 0.011761287
152	0.032710122	0.040574588	0.048578374	0.059405579	0.069161879	0.080712798	0.091162032	0.103522517	0.116772952	0.130206093 0.012293862
162	0.039178512	0.049905464	0.057853966	0.068284949	0.076851029	0.082422176	0.099007735	0.111433787	0.12583006	0.139348482 0.015670884
172	0.041123549	0.047905356	0.062067152	0.069005213	0.086564537	0.097790069	0.109856337	0.124410234	0.137858869	0.153111789 0.016217566
182	0.03997941	0.048409813	0.051707721	0.065380678	0.07344134	0.085671023	0.094868612	0.106470094	0.11601079	0.13233205 0.015553528
192	0.048125417	0.056490308	0.069362461	0.081637297	0.089969643	0.104961755	0.117829426	0.133710685	0.146891063	0.164666664 0.017659016
202	0.048617069	0.047970333	0.056358741	0.062771457	0.072247835	0.085268051	0.092677148	0.100086532	0.110361307	0.118230114 0.019092744
212	0.058561402	0.071900193	0.085719351	0.098770283	0.112017117	0.133648266	0.152273738	0.170443423	0.185417999	0.206227762 0.022414961
222	0.059714629	0.066928351	0.077443606	0.0903917	0.098868464	0.116867686	0.126392056	0.142007846	0.152906347	0.172800266 0.02204191
232	0.061721202	0.07555646	0.085580178	0.0988601	0.113706184	0.129620337	0.147108557	0.164721282	0.180673848	0.202212297 0.022500998
242	0.059419459	0.074440665	0.085875724	0.096652063	0.109490657	0.136699493	0.148641037	0.174055201	0.195050107	0.206736174 0.022296507
252	0.063369991	0.074950594	0.087990591	0.093351946	0.109969691	0.124153423	0.140575721	0.15555952	0.167208313	0.184584098 0.024636794
262	0.068225518	0.079243213	0.086119533	0.093609449	0.100002807	0.111690777	0.128955006	0.141308231	0.160495173	0.171913267 0.038342908
272	0.073960221	0.091039748	0.109682627	0.131540796	0.1480309	0.17384774	0.187236359	0.213926411	0.240038484	0.259413792 0.029146115
282	0.067559118	0.082222989	0.090284165	0.102811371	0.112943102	0.132706411	0.14428636	0.156287649	0.173300002	0.185872891 0.025806557
292	0.074763398	0.083417833	0.112790505	0.099091449	0.108231297	0.116412695	0.130052885	0.137914296	0.147595103	0.180951007 0.045747113
302	0.082959185	0.100942978	0.111794487	0.131982332	0.153370126	0.173958055	0.195200011	0.213720804	0.242316184	0.266482295 0.036330466
312	0.07849353	0.088792705	0.103510371	0.114803403	0.128444456	0.144908336	0.160486171	0.183756023	0.202425957	0.220644632 0.03475866
322	0.091691121	0.104022022	0.119652953	0.126273962	0.150046564	0.159097782	0.166714735	0.175369834	0.18915106	0.203695123 0.041707769
332	0.083076888	0.098858876	0.104264885	0.120601503	0.136222463	0.14255639	0.169940141	0.180911116	0.204092691	0.219344632 0.029287771
342	0.101895137	0.119069611	0.136215891	0.151472196	0.171347419	0.201383731	0.219141306	0.257216109	0.280857577	0.313440863 0.044865118
352	0.106545329	0.142116839	0.148483067	0.157592727	0.177302403	0.201605247	0.233512003	0.247962424	0.295415707	0.304100178 0.031514754


==> data/FAILED.dat <==
D AVGTIME
1 0.19224454507555733
2 0.25557636803657735
3 0.3008498032843203
4 0.4107312606919722
5 0.5556007895795778
6 0.6890233465724862
7 0.9750084298094965
8 1.3129314636111467
9 1.3332586700251063
10 1.5301940531580598


==> data/JPS-AVG-0-10.dat <==
DOORS	AVGTIME VARTIME AVGNODES VARNODES JPSBASE
0	0.017979156	0.000183303	26.26236842	278.195688 0.017979156
1	0.039957558	0.000871676	31.35970588	425.587255 0.017979156
2	0.047055133	0.001093204	37.775	661.3883127 0.017979156
3	0.060718804	0.001861031	45.87	1163.536279 0.017979156
4	0.075735102	0.003101713	53.87366667	1654.563228 0.017979156
5	0.094760917	0.004807005	65.23133333	2828.532662 0.017979156
6	0.114197981	0.007326888	77.196	4901.846199 0.017979156
7	0.137373466	0.011799872	91.98533333	7991.61499 0.017979156
8	0.163669396	0.019699655	108.5316667	13908.74858 0.017979156
9	0.19087209	0.02463681	120.8630189	18640.25265 0.017979156
10	0.229038213	0.040433276	140.3033962	26787.581 0.017979156


==> data/JPS-BEG-0-10.dat <==
DOORS	AVGTIME VARTIME AVGNODES VARNODES
0	0.016850145	0.00019452	25.83606557	279.4896795
1	0.040907098	0.001515159	31.28641509	317.9930581
2	0.051979942	0.002649963	36.77320755	342.1135137
3	0.066412894	0.004731107	42.18867925	366.8492489
4	0.081666458	0.008028429	47.54981132	393.1709796
5	0.098779931	0.013063356	52.85811321	423.9111554
6	0.121915014	0.023216068	58.10566038	455.5139355
7	0.144820775	0.030148518	63.28830189	488.5955973
8	0.165783605	0.045973961	68.41018868	522.8263967
9	0.178957954	0.057144625	73.46	558.8653303
10	0.212929464	0.079176736	78.63358491	743.3337905


==> data/JPS-END-0-10.dat <==
DOORS	AVGTIME VARTIME AVGNODES VARNODES
0	0.016748104	0.000214761	25.83606557	279.4896795
1	0.032796804	0.00077166	26.69320755	298.0979908
2	0.035804348	0.000902757	27.6554717	297.4293868
3	0.038540662	0.001133911	28.61433962	296.4318064
4	0.041184873	0.001242141	29.5754717	295.6290697
5	0.042626228	0.001338975	30.53886792	294.7023392
6	0.048759646	0.001829439	31.50415094	293.8967363
7	0.050163778	0.001964999	32.46754717	293.0621778
8	0.053372908	0.002217921	33.42830189	292.5197725
9	0.062010671	0.004386544	34.39245283	291.8972628
10	0.061243369	0.003627632	35.3490566	291.4126548


==> data/data-naive-ASTAR.dat <==
doors	BEG AVG		BEG STDEV	MID AVG	MID STDEV	END AVG	END STDEV	TOT AVG	TOT STDEV
0	0.3863237595	0.3311411027	0.3836195552	0.3252381103	0.3923283271	0.3405063282	0.3874238806	0.3323450221
1	0.5168958495	0.5005700077	0.4115737617	0.3477353023	0.4527949567	0.3702744551	0.4601685086	0.4126023198
2	0.639437968	0.6717595929	0.428346817	0.3618998622	0.4990463039	0.3877968772	0.5215063421	0.4985040507
3	0.7699333282	0.8567503307	0.4443254655	0.3756276311	0.5567970961	0.4343886029	0.5892387686	0.6055556416
4	0.9104521573	1.057759394	0.4600863516	0.3899690939	0.6271057811	0.4920760798	0.6645950341	0.7273393919
5	1.054661891	1.263840966	0.4742749726	0.4015947906	0.7166956108	0.5756523124	0.7474875711	0.8597703491
6	1.197386049	1.43875179	0.4921729192	0.4173199085	0.7962565367	0.619450474	0.827531991	0.9696119988
7	1.356193507	1.662224332	0.5069585372	0.4303031011	0.8884920449	0.7619599563	0.9162618121	1.128231795
8	1.525875132	1.90574468	0.5213880804	0.4426083278	1.003587806	0.8597104144	1.016507033	1.287909004
9	1.70179828	2.154946138	0.535219513	0.456319308	1.142858462	1.067035108	1.126625418	1.491120874
10	1.889638416	2.442776834	0.5474125579	0.4664490955	1.288834869	1.198786648	1.241961948	1.685674702
11	2.545906246	2.839440717	0.6781119796	0.4731085094	2.061905726	2.060722707	1.787830778	2.182239648
12	2.774845639	3.152669624	0.6868585045	0.4808299855	2.295482216	2.461709345	1.93709422	2.491150292
13	3.004666703	3.407599447	0.6735739857	0.4791819931	2.645186939	3.398663346	2.133551855	2.998070293
14	3.288945481	3.802051245	0.6626005135	0.463145466	2.927596845	3.852121815	2.323445181	3.373184563
15	3.376478043	3.928309032	0.6419552072	0.4312022785	3.299196604	4.335292839	2.439209951	3.617201314

==> data/data-naive-JPS.dat <==
doors	BEG AVG		BEG STDEV	MID AVG	MID STDEV	END AVG	END STDEV
0	0.3863237595	0.3311411027	0.3836195552	0.3252381103	0.3923283271	0.3405063282
1	0.5168958495	0.5005700077	0.4115737617	0.3477353023	0.4527949567	0.3702744551
2	0.639437968	0.6717595929	0.428346817	0.3618998622	0.4990463039	0.3877968772
3	0.7699333282	0.8567503307	0.4443254655	0.3756276311	0.5567970961	0.4343886029
4	0.9104521573	1.057759394	0.4600863516	0.3899690939	0.6271057811	0.4920760798
5	1.054661891	1.263840966	0.4742749726	0.4015947906	0.7166956108	0.5756523124
6	1.197386049	1.43875179	0.4921729192	0.4173199085	0.7962565367	0.619450474
7	1.356193507	1.662224332	0.5069585372	0.4303031011	0.8884920449	0.7619599563
8	1.525875132	1.90574468	0.5213880804	0.4426083278	1.003587806	0.8597104144
9	1.70179828	2.154946138	0.535219513	0.456319308	1.142858462	1.067035108
10	1.889638416	2.442776834	0.5474125579	0.4664490955	1.288834869	1.198786648
11	2.545906246	2.839440717	0.6781119796	0.4731085094	2.061905726	2.060722707
12	2.774845639	3.152669624	0.6868585045	0.4808299855	2.295482216	2.461709345
13	3.004666703	3.407599447	0.6735739857	0.4791819931	2.645186939	3.398663346
14	3.288945481	3.802051245	0.6626005135	0.463145466	2.927596845	3.852121815
15	3.376478043	3.928309032	0.6419552072	0.4312022785	3.299196604	4.335292839

